Impact of radio sources and cosmic infrared background on thermal Sunyaev-Zel'dovich - gravitational lensing cross correlation

Cross correlation with thermal Sunyaev-Zel'dovich (tSZ) effect in cosmic microwave background observation and weak gravitational lensing effect in galaxy imaging survey opens a new window on constraining matter contents in the Universe at redshift less than 1. In this paper, we study the impact of radio sources and cosmic infrared background (CIB) on observed tSZ-lensing correlation. Assuming the best-fit model of CIB by the Planck satellite, we estimate that the residual correlation of CIB with large-scale structures will be of an order of $2\%$ of expected tSZ-lensing correlation from intracluster medium in current lensing surveys. On the other hand, despite large model uncertainties, we find that correlation of lensing and radio sources can induce a negative correction for the observed tSZ-lensing correlation with a $\sim10-30\%$ level. This is originated from positive cross correlation with radio sources and lensing at $\sim100\, {\rm GHz}$ frequency, whereas tSZ-lensing correlation should show a negative value in temperature fluctuations at that frequency. We also show that the negative correction by radio-lensing correlation can solve the tension between recent measurements of tSZ-lensing correlation and an expected signal from "universal" gas pressure profile of nearby galaxy clusters, when the radio sources with flat-spectral index are assumed to populate massive cluster-sized dark matte halos. Our results indicate that minor source population in radio bands can play an important role in determining observed tSZ-lensing correlation at $<10$ arcmin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
